Large language models as oracles for instantiating ontologies with domain-specific knowledge

Background. Endowing intelligent systems with semantic data commonly requires designing and instantiating ontologies with domain-specific knowledge. Especially in the early phases, those activities are typically performed manually by human experts possibly leveraging on their own experience. The resulting process is therefore time-consuming, error-prone, and often biased by the personal background of the ontology designer. Objective. To mitigate that issue, we propose a novel domain-independent approach to automatically instantiate ontologies with domain-specific knowledge, by leveraging on large language models (LLMs) as oracles. Method. Starting from (i) an initial schema composed by inter-related classes and properties and (ii) a set of query templates, our method queries the LLM multiple times, and generates instances for both classes and properties from its replies. Thus, the ontology is automatically filled with domain-specific knowledge, compliant to the initial schema. As a result, the ontology is quickly and automatically enriched with manifold instances, which experts may consider to keep, adjust, discard, or complement according to their own needs and expertise. Contribution. We formalise our method in general way and instantiate it over various LLMs, as well as on a concrete case study. We report experiments rooted in the nutritional domain where an ontology of food meals and their ingredients is automatically instantiated from scratch, starting from a categorisation of meals and their relationships. There, we analyse the quality of the generated ontologies and compare ontologies attained by exploiting different LLMs. Experimentally, our approach achieves a quality metric that is up to five times higher than the state-of-the-art, while reducing erroneous entities and relations by up to ten times. Finally, we provide a SWOT analysis of the proposed method.

==> listings/cat-names.txt <==
Certainly, here's a list of cat breeds with names only:

    1. Persian
    2. Siamese
    3. Maine Coon
    4. Bengal
    5. Sphynx
    6. Scottish Fold
    7. Ragdoll
    8. Abyssinian
    9. Russian Blue
    10. Domestic Shorthair


==> listings/cats.txt <==
Certainly! While I can't physically generate images, I can certainly describe or provide information about different types of cats. Here are a few examples:

    1. Domestic Shorthair:
        Description: A common and popular cat breed known for its short, sleek coat.
        Characteristics: Versatile in colors and patterns, friendly, and adaptable.

    2. Siamese Cat:
        Description: Elegant and slender cat with distinctive color points.
        Characteristics: Vocal, social, and known for their striking blue almond-shaped eyes.

    3. Persian Cat:
        Description: Long-haired and luxurious coat, with a distinctive flat face.
        Characteristics: Calm, affectionate, and requires regular grooming due to its long fur.

    4. Maine Coon:
        Description: Large and robust cat breed with tufted ears and a bushy tail.
        Characteristics: Friendly, intelligent, and known for their tufted ears and tufted paws.

    5. Bengal Cat:
        Description: Sleek and muscular cat with distinctive spotted or marbled coat patterns.
        Characteristics: Energetic, playful, and often has a distinctive "wild" appearance.

    6. Sphynx Cat:
        Description: Hairless cat breed with a distinctive wrinkled skin.
        Characteristics: Warm to the touch, friendly, and requires special care to keep their skin healthy.

    7. Scottish Fold:
        Description: Medium-sized cat with folded ears, giving it an owl-like appearance.
        Characteristics: Sweet-natured, adaptable, and known for its unique folded ears.

    8. Ragdoll Cat:
        Description: Large, semi-longhaired cat with striking blue eyes.
        Characteristics: Gentle, affectionate, and often goes limp when picked up, hence the name "Ragdoll."

    9. Abyssinian Cat:
        Description: Short-haired cat with a ticked coat (each hair has multiple bands of color).
        Characteristics: Active, playful, and has a sleek, athletic appearance.

    10. Russian Blue:
        Description: Short-haired cat with a bluish-gray coat and striking green eyes.
        Characteristics: Reserved but affectionate, known for its plush double coat.

These are just a few examples, and there are many more cat breeds, each with its own unique characteristics and appearance.


==> listings/fake-cat-names.txt <==
Certainly, here's a list of cat breeds with names only:

    1. Persian or Siamese
    2. Maine Coon
    3. Bengal, Caracal
    4. Sphynx
    5. Scottish Fold
    6. Ragdoll
    7. Abyssinian
    8. Russian Blue
    9. Domestic Shorthair

These are just a few examples, and there are many more cat breeds, each with its own unique characteristics and appearance.
